Charm Dalitz Analyses

A review of recent experimental results of Dalitz analyses of charmed meson decays into three-body final states is presented. These analyses can help in understanding the strong interaction dynamics leading to the observed light mesons spectrum (low mass scalar $\sigma$, $f_0(980)$, $a_0(980)$). A model for the decay amplitude into such states is very important for the extraction of the angle $\gamma$ of the CKM unitarity triangle. Implications for such measurement are discussed.

==> list_files.txt <==
3540307-007.eps
3540307-008.eps
DsKKpi.eps
Fig-1a.eps
Fig-1b.eps
Fig-1c.eps
Fig-1d.eps
abstract.tex
babarsym.tex
dalitz.eps
dstar_isobar_kspipi_Dstar_KsPiPi_DalitzqAB.eps
dstar_isobar_kspipi_Dstar_KsPiPi_DalitzqAC.eps
dstar_isobar_kspipi_Dstar_KsPiPi_DalitzqBC.eps
fig3.eps
fig4.eps
fig7.eps
fig9.eps
figure1.eps
figure2.eps
fpcp2007_template.tex
list_files.txt
revsymb.sty
revtex4.cls
slac_two.rtx

